Multidimensional Included and Excluded Sums

This paper presents algorithms for the included-sums and excluded-sums problems used by scientific computing applications such as the fast multipole method. These problems are defined in terms of a $d$-dimensional array of $N$ elements and a binary associative operator~$\oplus$ on the elements. The included-sum problem requires that the elements within overlapping boxes cornered at each element within the array be reduced using $\oplus$. The excluded-sum problem reduces the elements outside each box. The weak versions of these problems assume that the operator $\oplus$ has an inverse $\ominus$, whereas the strong versions do not require this assumption. In addition to studying existing algorithms to solve these problems, we introduce three new algorithms. The bidirectional box-sum (BDBS) algorithm solves the strong included-sums problem in $\Theta(d N)$ time, asymptotically beating the classical summed-area table (SAT) algorithm, which runs in $\Theta(2^d N)$ and which only solves the weak version of the problem. Empirically, the BDBS algorithm outperforms the SAT algorithm in higher dimensions by up to $17.1\times$. The \defn{box-complement} algorithm can solve the strong excluded-sums problem in $\Theta(d N)$ time, asymptotically beating the state-of-the-art corners algorithm by Demaine et al., which runs in $\Omega(2^d N)$ time. In 3 dimensions the box-complement algorithm empirically outperforms the corners algorithm by about $1.4\times$ given similar amounts of space. The weak excluded-sums problem can be solved in $\Theta(d N)$ time by the bidirectional box-sum complement (BDBSC) algorithm, which is a trivial extension of the BDBS algorithm. Given an operator inverse $\ominus$, BDBSC can beat box-complement by up to a factor of $4$.

==> data/ND-accuracy.csv <==
1,8388608,5.031387066e-14,5.031390056e-14,2.70689408e-14
2,8386816,2.058547956e-15,5.101999089e-14,1.007467263e-15
3,8998912,1.9382943e-16,4.219701192e-14,1.823360571e-16
4,9834496,1.514649452e-16,1.566723015e-14,9.855030096e-17
5,7962624,1.179418193e-16,2.773813605e-14,1.109460207e-16


==> data/ND-with-naive.csv <==
Algorithm Num,runtime(ms) for N = 8388608
X-data,8388608
1,8388608,518.723559,1449.156071,1807.019313,2003.000346
2,8386816,1491.465322,2397.052124,2911.482411,5848.58896
3,8998912,10890.23861,4165.230114,4210.033067,10604.33822
4,9834496,71925.41628,7324.163593,5969.126738,16975.37902
5,7962624,358914.2397,11450.61142,6053.299321,18725.81081
6,16777216,0,42958.28306,14831.38086,49637.40253
7,2097152,0,10059.55008,1936.277696,7493.803237
8,16777216,0,170376.4399,17987.28082,71254.22935
9,134217728,0,2867289.443,166818.9,668806.3809

